GIT-CXR: End-to-End Transformer for Chest X-Ray Report Generation

Medical imaging is crucial for diagnosing, monitoring, and treating medical conditions. The medical reports of radiology images are the primary medium through which medical professionals attest their findings, but their writing is time consuming and requires specialized clinical expertise. The automated generation of radiography reports has thus the potential to improve and standardize patient care and significantly reduce clinicians workload. Through our work, we have designed and evaluated an end-to-end transformer-based method to generate accurate and factually complete radiology reports for X-ray images. Additionally, we are the first to introduce curriculum learning for end-to-end transformers in medical imaging and demonstrate its impact in obtaining improved performance. The experiments have been conducted using the MIMIC-CXR-JPG database, the largest available chest X-ray dataset. The results obtained are comparable with the current state-of-the-art on the natural language generation (NLG) metrics BLEU and ROUGE-L, while setting new state-of-the-art results on F1 examples-averaged, F1-macro and F1-micro metrics for clinical accuracy and on the METEOR metric widely used for NLG.

==> anthology.bib.txt <==
@book{em:86,
  editor  = "Engelmore, Robert and Morgan, Anthony",
  title   = "Blackboard Systems",
  year    = 1986,
  address = "Reading, Mass.",
  publisher = "Addison-Wesley",
}

@inproceedings{c:83,
  author  = "Clancey, William J.",
  year    = 1983,
  title   = "{Communication, Simulation, and Intelligent
Agents: Implications of Personal Intelligent Machines
for Medical Education}",
  booktitle="Proceedings of the Eighth International Joint Conference on Artificial Intelligence {(IJCAI-83)}", 
  pages   = "556-560",
  address = "Menlo Park, Calif",
  publisher = "{IJCAI Organization}",
}
@inproceedings{c:84,
  author  = "Clancey, William J.",
  year    = 1984,
  title   = "{Classification Problem Solving}",
  booktitle = "Proceedings of the Fourth National 
              Conference on Artificial Intelligence",
  pages   = "45-54",
  address = "Menlo Park, Calif.",
  publisher="AAAI Press",
}
@article{r:80,
  author = {Robinson, Arthur L.},
  title = {New Ways to Make Microcircuits Smaller},
  volume = {208},
  number = {4447},
  pages = {1019--1022},
  year = {1980},
  doi = {10.1126/science.208.4447.1019},
  publisher = {American Association for the Advancement of Science},
  issn = {0036-8075},
  URL = {https://science.sciencemag.org/content/208/4447/1019},
  eprint = {https://science.sciencemag.org/content/208/4447/1019.full.pdf},
  journal = {Science},
}
@article{r:80x,
  author  = "Robinson, Arthur L.",
  year    = 1980,
  title   = "{New Ways to Make Microcircuits Smaller---Duplicate Entry}",
  journal = "Science",
  volume  =  208,
  pages   = "1019-1026",
}
@article{hcr:83,
title = {Strategic explanations for a diagnostic consultation system},
journal = {International Journal of Man-Machine Studies},
volume = {20},
number = {1},
pages = {3-19},
year = {1984},
issn = {0020-7373},
doi = {https://doi.org/10.1016/S0020-7373(84)80003-6},
url = {https://www.sciencedirect.com/science/article/pii/S0020737384800036},
author = {Diane Warner Hasling and William J. Clancey and Glenn Rennels},
abstract = {This article examines the problem of automatte explanation of reasoning, especially as it relates to expert systems. By explanation we mean the ability of a program to discuss what it is doing in some understandable way. We first present a general framework in which to view explanation and review some of the research done in this area. We then focus on the explanation system for NEOMYCIN, a medical consultation program. A consultation program interactively helps a user to solve a problem. Our goal is to have NEOMYCIN explain its problem-solving strategies. An explanation of strategy describes the plan the program is using to reach a solution. Such an explanation is usually concrete, referring to aspects of the current problem situation. Abstract explanations articulate a general principle, which can be applied in different situations; such explanations are useful in teaching and in explaining by analogy. We describe the aspects of NEOMYCIN that make abstract strategic explanations possible—the representation of strategic knowledge explicitly and separately from domain knowledge— and demonstrate how this representation can be used to generate explanations.}
}
@article{hcrt:83,
  author  = "Hasling, Diane Warner and Clancey, William J. and Rennels, Glenn R. and Test, Thomas",
  year    = 1983,
  title   = "{Strategic Explanations in Consultation---Duplicate}",
  journal = "The International Journal of Man-Machine Studies",
  volume  = 20,
  number  = 1,
  pages   = "3-19",
}
@techreport{r:86,
  author  = "Rice, James",
  year    = 1986,
  title   = "{Poligon: A System for Parallel Problem Solving}",
  type    = "Technical Report", 
  number  = "KSL-86-19", 
  institution = "Dept.\ of Computer Science, Stanford Univ.",
}
@phdthesis{c:79,
  author  = "Clancey, William J.",
  year    = 1979,
  title   = "{Transfer of Rule-Based Expertise
through a Tutorial Dialogue}",
  type    = "{Ph.D.} diss.",
  school  = "Dept.\ of Computer Science, Stanford Univ.",
  address = "Stanford, Calif.",
}
@unpublished{c:21,
  author  = "Clancey, William J.",
  title   = "{The Engineering of Qualitative Models}",
  year    = 2021,
  note    = "Forthcoming",
}
@misc{c:22,
      title={Attention Is All You Need}, 
      author={Ashish Vaswani and Noam Shazeer and Niki Parmar and Jakob Uszkoreit and Llion Jones and Aidan N. Gomez and Lukasz Kaiser and Illia Polosukhin},
      year={2017},
      eprint={1706.03762},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}
@misc{c:23,
  title        = "Pluto: The 'Other' Red Planet",
  author       = "{NASA}",
  howpublished = "\url{https://www.nasa.gov/nh/pluto-the-other-red-planet}",
  year         = 2015,
  note         = "Accessed: 2018-12-06"
}



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%% MY BIBLIOGRAPHY %%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

@inproceedings{zhang2023adding,
  title={Adding conditional control to text-to-image diffusion models},
  author={Zhang, Lvmin and Rao, Anyi and Agrawala, Maneesh},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  year={2023}
}

@article{kirillov2023segany,
  title={Segment Anything},
  author={Kirillov, Alexander and Mintun, Eric and Ravi, Nikhila and Mao, Hanzi and Rolland, Chloe and Gustafson, Laura and Xiao, Tete and Whitehead, Spencer and Berg, Alexander C. and Lo, Wan-Yen and Doll{\'a}r, Piotr and Girshick, Ross},
  journal={arXiv:2304.02643},
  year={2023}
}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%% REFERENCES ZHAW REPORT 2023 RENATA %%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%% BERT %%%
@article{devlin2018bert,
  title={Bert: Pre-training of deep bidirectional transformers for language understanding},
  author={Devlin, Jacob and Chang, Ming-Wei and Lee, Kenton and Toutanova, Kristina},
  journal={arXiv preprint arXiv:1810.04805},
  year={2018}
}

%%% LSTM %%%
@article{hochreiter1997long,
  title={Long short-term memory},
  author={Hochreiter, Sepp and Schmidhuber, J{\"u}rgen},
  journal={Neural computation},
  volume={9},
  number={8},
  pages={1735--1780},
  year={1997},
  publisher={MIT press}
}

%%% TRANSFORMER  %%%
@article{vaswani2017attention,
  title={Attention is all you need},
  author={Vaswani, Ashish and Shazeer, Noam and Parmar, Niki and Uszkoreit, Jakob and Jones, Llion and Gomez, Aidan N and Kaiser, {\L}ukasz and Polosukhin, Illia},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}

%%% MSRVTT-QA PRETRAINING OF GIT %%%
@inproceedings{xu2017video,
  title={Video question answering via gradually refined attention over appearance and motion},
  author={Xu, Dejing and Zhao, Zhou and Xiao, Jun and Wu, Fei and Zhang, Hanwang and He, Xiangnan and Zhuang, Yueting},
  booktitle={Proceedings of the 25th ACM international conference on Multimedia},
  pages={1645--1653},
  year={2017}
}


%%% TF-IDF %%%
@article{sparck1972statistical,
  title={A statistical interpretation of term specificity and its application in retrieval},
  author={Sparck Jones, Karen},
  journal={Journal of documentation},
  volume={28},
  number={1},
  pages={11--21},
  year={1972},
  publisher={MCB UP Ltd}
}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
IMAGE CAPTIONING
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

@inproceedings{vinyals2015show,
  title={Show and tell: A neural image caption generator},
  author={Vinyals, Oriol and Toshev, Alexander and Bengio, Samy and Erhan, Dumitru},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={3156--3164},
  year={2015}
}

@inproceedings{xu2015show,
  title={Show, attend and tell: Neural image caption generation with visual attention},
  author={Xu, Kelvin and Ba, Jimmy and Kiros, Ryan and Cho, Kyunghyun and Courville, Aaron and Salakhudinov, Ruslan and Zemel, Rich and Bengio, Yoshua},
  booktitle={International conference on machine learning},
  pages={2048--2057},
  year={2015},
  organization={PMLR}
}

%%% M2 TRANS 2020 %%%
@inproceedings{cornia2020meshed,
  title={Meshed-memory transformer for image captioning},
  author={Cornia, Marcella and Stefanini, Matteo and Baraldi, Lorenzo and Cucchiara, Rita},
  booktitle={Proceedings of the IEEE/CVF conference on computer vision and pattern recognition},
  pages={10578--10587},
  year={2020}
}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
MEDICAL IMAGING REPORTS GENERATION
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%% 5-10 minutes of writing %%%
@article{delrue2011difficulties,
  title={Difficulties in the interpretation of chest radiography},
  author={Delrue, Louke and Gosselin, Robert and Ilsen, Bart and Van Landeghem, An and de Mey, Johan and Duyck, Philippe},
  journal={Comparative interpretation of CT and standard radiography of the chest},
  pages={27--49},
  year={2011},
  publisher={Springer}
}

%%% training additional classifiers to predict disease labels
or medical tags %%%
@article{jing2017automatic,
  title={On the automatic generation of medical imaging reports},
  author={Jing, Baoyu and Xie, Pengtao and Xing, Eric},
  journal={arXiv preprint arXiv:1711.08195},
  year={2017}
}

@article{li2018hybrid,
  title={Hybrid retrieval-generation reinforced agent for medical image report generation},
  author={Li, Yuan and Liang, Xiaodan and Hu, Zhiting and Xing, Eric P},
  journal={Advances in neural information processing systems},
  volume={31},
  year={2018}
}

@inproceedings{li2019knowledge,
  title={Knowledge-driven encode, retrieve, paraphrase for medical image report generation},
  author={Li, Christy Y and Liang, Xiaodan and Hu, Zhiting and Xing, Eric P},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  volume={33},
  number={01},
  pages={6666--6673},
  year={2019}
}

@inproceedings{yin2019automatic,
  title={Automatic generation of medical imaging diagnostic report with hierarchical recurrent neural network},
  author={Yin, Changchang and Qian, Buyue and Wei, Jishang and Li, Xiaoyu and Zhang, Xianli and Li, Yang and Zheng, Qinghua},
  booktitle={2019 IEEE international conference on data mining (ICDM)},
  pages={728--737},
  year={2019},
  organization={IEEE}
}

@inproceedings{srinivasan2020hierarchical,
  title={Hierarchical x-ray report generation via pathology tags and multi head attention},
  author={Srinivasan, Preethi and Thapar, Daksh and Bhavsar, Arnav and Nigam, Aditya},
  booktitle={Proceedings of the Asian Conference on Computer Vision},
  year={2020}
}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
CURRICULUM LEARNING
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%% Original Introduction of Curriculum Learning %%%
@inproceedings{bengio2009curriculum,
  title={Curriculum learning},
  author={Bengio, Yoshua and Louradour, J{\'e}r{\^o}me and Collobert, Ronan and Weston, Jason},
  booktitle={Proceedings of the 26th annual international conference on machine learning},
  pages={41--48},
  year={2009}
}

%%% NLG and sentence length %%%
@inproceedings{subramanian2017adversarial,
  title={Adversarial generation of natural language},
  author={Subramanian, Sandeep and Rajeswar, Sai and Dutil, Francis and Pal, Christopher and Courville, Aaron},
  booktitle={Proceedings of the 2nd Workshop on Representation Learning for NLP},
  pages={241--251},
  year={2017}
}

%%% sentence length and grammar %%%
@article{spitkovsky2009baby,
  title={Baby Steps: How “Less is More” in unsupervised dependency parsing},
  author={Spitkovsky, Valentin I and Alshawi, Hiyan and Jurafsky, Daniel},
  journal={NIPS: Grammar Induction, Representation of Language and Language Learning},
  pages={1--10},
  year={2009}
}

%%% sentence length and convergence %%%
@article{chang2021does,
  title={Does the order of training samples matter? improving neural data-to-text generation with curriculum learning},
  author={Chang, Ernie and Yeh, Hui-Syuan and Demberg, Vera},
  journal={arXiv preprint arXiv:2102.03554},
  year={2021}
}

%%% curriculum learning in medical imaging
@inproceedings{lotter2017multi,
  title={A multi-scale CNN and curriculum learning strategy for mammogram classification},
  author={Lotter, William and Sorensen, Greg and Cox, David},
  booktitle={Deep Learning in Medical Image Analysis and Multimodal Learning for Clinical Decision Support: Third International Workshop, DLMIA 2017, and 7th International Workshop, ML-CDS 2017, Held in Conjunction with MICCAI 2017, Qu{\'e}bec City, QC, Canada, September 14, Proceedings 3},
  pages={169--177},
  year={2017},
  organization={Springer}
}

@article{jimenez2022curriculum,
  title={Curriculum learning for improved femur fracture classification: Scheduling data with prior knowledge and uncertainty},
  author={Jim{\'e}nez-S{\'a}nchez, Amelia and Mateus, Diana and Kirchhoff, Sonja and Kirchhoff, Chlodwig and Biberthaler, Peter and Navab, Nassir and Ballester, Miguel A Gonz{\'a}lez and Piella, Gemma},
  journal={Medical Image Analysis},
  volume={75},
  pages={102273},
  year={2022},
  publisher={Elsevier}
}

@article{oksuz2019automatic,
  title={Automatic CNN-based detection of cardiac MR motion artefacts using k-space data augmentation and curriculum learning},
  author={Oksuz, Ilkay and Ruijsink, Bram and Puyol-Ant{\'o}n, Esther and Clough, James R and Cruz, Gastao and Bustin, Aurelien and Prieto, Claudia and Botnar, Rene and Rueckert, Daniel and Schnabel, Julia A and others},
  journal={Medical image analysis},
  volume={55},
  pages={136--147},
  year={2019},
  publisher={Elsevier}
}

@inproceedings{wei2021learn,
  title={Learn like a pathologist: curriculum learning by annotator agreement for histopathology image classification},
  author={Wei, Jerry and Suriawinata, Arief and Ren, Bing and Liu, Xiaoying and Lisovsky, Mikhail and Vaickus, Louis and Brown, Charles and Baker, Michael and Nasir-Moin, Mustafa and Tomita, Naofumi and others},
  booktitle={Proceedings of the IEEE/CVF winter conference on applications of computer vision},
  pages={2473--2483},
  year={2021}
}

@inproceedings{alsharid2020curriculum,
  title={A curriculum learning based approach to captioning ultrasound images},
  author={Alsharid, Mohammad and El-Bouri, Rasheed and Sharma, Harshita and Drukker, Lior and Papageorghiou, Aris T and Noble, J Alison},
  booktitle={Medical Ultrasound, and Preterm, Perinatal and Paediatric Image Analysis: First International Workshop, ASMUS 2020, and 5th International Workshop, PIPPI 2020, Held in Conjunction with MICCAI 2020, Lima, Peru, October 4-8, 2020, Proceedings 1},
  pages={75--84},
  year={2020},
  organization={Springer}
}

@article{liu2022competence,
  title={Competence-based multimodal curriculum learning for medical report generation},
  author={Liu, Fenglin and Ge, Shen and Zou, Yuexian and Wu, Xian},
  journal={arXiv preprint arXiv:2206.14579},
  year={2022}
}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
RELATED WORK MENTIONS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%% Gumbel trick %%%
@article{jang2016categorical,
  title={Categorical reparameterization with gumbel-softmax},
  author={Jang, Eric and Gu, Shixiang and Poole, Ben},
  journal={arXiv preprint arXiv:1611.01144},
  year={2016}
}

%%% CheXPert 2019 %%%
@inproceedings{irvin2019chexpert,
  title={Chexpert: A large chest radiograph dataset with uncertainty labels and expert comparison},
  author={Irvin, Jeremy and Rajpurkar, Pranav and Ko, Michael and Yu, Yifan and Ciurea-Ilcus, Silviana and Chute, Chris and Marklund, Henrik and Haghgoo, Behzad and Ball, Robyn and Shpanskaya, Katie and others},
  booktitle={Proceedings of the AAAI conference on artificial intelligence},
  volume={33},
  number={01},
  pages={590--597},
  year={2019}
}

%%% CheXBert 2020 %%%
@article{smit2020chexbert,
  title={CheXbert: combining automatic labelers and expert annotations for accurate radiology report labeling using BERT},
  author={Smit, Akshay and Jain, Saahil and Rajpurkar, Pranav and Pareek, Anuj and Ng, Andrew Y and Lungren, Matthew P},
  journal={arXiv preprint arXiv:2004.09167},
  year={2020}
}

%%% CXR-RePaiR 2021 %%%
@inproceedings{endo2021retrieval,
  title={Retrieval-based chest x-ray report generation using a pre-trained contrastive language-image model},
  author={Endo, Mark and Krishnan, Rayan and Krishna, Viswesh and Ng, Andrew Y and Rajpurkar, Pranav},
  booktitle={Machine Learning for Health},
  pages={209--219},
  year={2021},
  organization={PMLR}
}

%%% M2TR Improving Factual Completeness Apr 2020 %%% 
@article{miura2020improving,
  title={Improving factual completeness and consistency of image-to-text radiology report generation},
  author={Miura, Yasuhide and Zhang, Yuhao and Tsai, Emily Bao and Langlotz, Curtis P and Jurafsky, Dan},
  journal={arXiv preprint arXiv:2010.10042},
  year={2020}
}

%%% R2GEN 2020(2) %%%
@inproceedings{chen2020generating,
  title={Generating Radiology Reports via Memory-driven Transformer},
  author={Chen, Zhihong and Song, Yan and Chang, Tsung-Hui and Wan, Xiang},
  booktitle={Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP)},
  pages={1439--1449},
  year={2020}
}

%%% In Passing because splits are not official %%%
%%% Lovelace & Mortazavi 2020 %%%
@inproceedings{lovelace2020learning,
  title={Learning to generate clinically coherent chest X-ray reports},
  author={Lovelace, Justin and Mortazavi, Bobak},
  booktitle={Findings of the Association for Computational Linguistics: EMNLP 2020},
  pages={1235--1243},
  year={2020}
}

%%% SOTA CNN Automated Generation Alberta Aug 2021 %%%
@article{nguyen2021automated,
  title={Automated generation of accurate$\backslash$\& fluent medical x-ray reports},
  author={Nguyen, Hoang TN and Nie, Dong and Badamdorj, Taivanbat and Liu, Yujie and Zhu, Yingying and Truong, Jason and Cheng, Li},
  journal={arXiv preprint arXiv:2108.12126},
  year={2021}
}

%%% SOTA IEEE Transformer 2022 %%%
@article{wang2022automated,
  title={Automated radiographic report generation purely on transformer: A multicriteria supervised approach},
  author={Wang, Zhanyu and Han, Hongwei and Wang, Lei and Li, Xiu and Zhou, Luping},
  journal={IEEE Transactions on Medical Imaging},
  volume={41},
  number={10},
  pages={2803--2813},
  year={2022},
  publisher={IEEE}
}

%%% SOTA MMTN Chinese Transformer 2023 %%%
@inproceedings{cao2023mmtn,
  title={MMTN: multi-modal memory transformer network for image-report consistent medical report generation},
  author={Cao, Yiming and Cui, Lizhen and Zhang, Lei and Yu, Fuqiang and Li, Zhen and Xu, Yonghui},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  volume={37},
  number={1},
  pages={277--285},
  year={2023}
}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
METRICS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%% BLEU %%%
@inproceedings{papineni2002bleu,
  title={Bleu: a method for automatic evaluation of machine translation},
  author={Papineni, Kishore and Roukos, Salim and Ward, Todd and Zhu, Wei-Jing},
  booktitle={Proceedings of the 40th annual meeting of the Association for Computational Linguistics},
  pages={311--318},
  year={2002}
}

%%% ROUGE %%%
@inproceedings{lin2004rouge,
  title={Rouge: A package for automatic evaluation of summaries},
  author={Lin, Chin-Yew},
  booktitle={Text summarization branches out},
  pages={74--81},
  year={2004}
}

@inproceedings{schluter2017limits,
  title={The limits of automatic summarisation according to rouge},
  author={Schluter, Natalie},
  booktitle={Proceedings of the 15th Conference of the European Chapter of the Association for Computational Linguistics},
  pages={41--45},
  year={2017},
  organization={Association for Computational Linguistics}
}

%%% METEOR %%% 
@inproceedings{banerjee2005meteor,
  title={METEOR: An automatic metric for MT evaluation with improved correlation with human judgments},
  author={Banerjee, Satanjeev and Lavie, Alon},
  booktitle={Proceedings of the acl workshop on intrinsic and extrinsic evaluation measures for machine translation and/or summarization},
  pages={65--72},
  year={2005}
}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
GIT PAPER AND DATASETS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%% MIMIC-CXR %%%
@article{johnson2019mimic,
  title={MIMIC-CXR-JPG, a large publicly available database of labeled chest radiographs},
  author={Johnson, Alistair EW and Pollard, Tom J and Greenbaum, Nathaniel R and Lungren, Matthew P and Deng, Chih-ying and Peng, Yifan and Lu, Zhiyong and Mark, Roger G and Berkowitz, Seth J and Horng, Steven},
  journal={arXiv preprint arXiv:1901.07042},
  year={2019}
}

%%% MIMIC-CXR-JPG %%%
@article{johnson2019mimicorig,
  title={MIMIC-CXR, a de-identified publicly available database of chest radiographs with free-text reports},
  author={Johnson, Alistair EW and Pollard, Tom J and Berkowitz, Seth J and Greenbaum, Nathaniel R and Lungren, Matthew P and Deng, Chih-ying and Mark, Roger G and Horng, Steven},
  journal={Scientific data},
  volume={6},
  number={1},
  pages={317},
  year={2019},
  publisher={Nature Publishing Group UK London}
}

%%% GIT %%% 
@article{wang2022git,
  title={Git: A generative image-to-text transformer for vision and language},
  author={Wang, Jianfeng and Yang, Zhengyuan and Hu, Xiaowei and Li, Linjie and Lin, Kevin and Gan, Zhe and Liu, Zicheng and Liu, Ce and Wang, Lijuan},
  journal={arXiv preprint arXiv:2205.14100},
  year={2022}
}

%%% encoder of GIT inspo %%%
@article{yuan2021florence,
  title={Florence: A new foundation model for computer vision},
  author={Yuan, Lu and Chen, Dongdong and Chen, Yi-Ling and Codella, Noel and Dai, Xiyang and Gao, Jianfeng and Hu, Houdong and Huang, Xuedong and Li, Boxin and Li, Chunyuan and others},
  journal={arXiv preprint arXiv:2111.11432},
  year={2021}
}

%%% COCO DATASET %%% 
@inproceedings{lin2014microsoft,
  title={Microsoft coco: Common objects in context},
  author={Lin, Tsung-Yi and Maire, Michael and Belongie, Serge and Hays, James and Perona, Pietro and Ramanan, Deva and Doll{\'a}r, Piotr and Zitnick, C Lawrence},
  booktitle={Computer Vision--ECCV 2014: 13th European Conference, Zurich, Switzerland, September 6-12, 2014, Proceedings, Part V 13},
  pages={740--755},
  year={2014},
  organization={Springer}
}

%%% Conceptual Captions CC3M %%%
@inproceedings{sharma2018conceptual,
  title={Conceptual captions: A cleaned, hypernymed, image alt-text dataset for automatic image captioning},
  author={Sharma, Piyush and Ding, Nan and Goodman, Sebastian and Soricut, Radu},
  booktitle={Proceedings of the 56th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)},
  pages={2556--2565},
  year={2018}
}

%%% Conceptual Captions CC12M %%%
@inproceedings{changpinyo2021conceptual,
  title={Conceptual 12m: Pushing web-scale image-text pre-training to recognize long-tail visual concepts},
  author={Changpinyo, Soravit and Sharma, Piyush and Ding, Nan and Soricut, Radu},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={3558--3568},
  year={2021}
}

%%% SBU %%%
@article{ordonez2011im2text,
  title={Im2text: Describing images using 1 million captioned photographs},
  author={Ordonez, Vicente and Kulkarni, Girish and Berg, Tamara},
  journal={Advances in neural information processing systems},
  volume={24},
  year={2011}
}

%%% Visual Genome %%% 
@article{krishna2017visual,
  title={Visual genome: Connecting language and vision using crowdsourced dense image annotations},
  author={Krishna, Ranjay and Zhu, Yuke and Groth, Oliver and Johnson, Justin and Hata, Kenji and Kravitz, Joshua and Chen, Stephanie and Kalantidis, Yannis and Li, Li-Jia and Shamma, David A and others},
  journal={International journal of computer vision},
  volume={123},
  pages={32--73},
  year={2017},
  publisher={Springer}
}

%%% ALT200M %%%
@inproceedings{hu2022scaling,
  title={Scaling up vision-language pre-training for image captioning},
  author={Hu, Xiaowei and Gan, Zhe and Wang, Jianfeng and Yang, Zhengyuan and Liu, Zicheng and Lu, Yumao and Wang, Lijuan},
  booktitle={Proceedings of the IEEE/CVF conference on computer vision and pattern recognition},
  pages={17980--17989},
  year={2022}
}

% OTHERS

@inproceedings{boag2020baselines,
  title={Baselines for chest x-ray report generation},
  author={Boag, William and Hsu, Tzu-Ming Harry and McDermott, Matthew and Berner, Gabriela and Alesentzer, Emily and Szolovits, Peter},
  booktitle={Machine learning for health workshop},
  pages={126--140},
  year={2020},
  organization={PMLR}
}


%%%%% IU-Xray
@article{demner2016preparing,
  title={Preparing a collection of radiology examinations for distribution and retrieval},
  author={Demner-Fushman, Dina and Kohli, Marc D and Rosenman, Marc B and Shooshan, Sonya E and Rodriguez, Laritza and Antani, Sameer and Thoma, George R and McDonald, Clement J},
  journal={Journal of the American Medical Informatics Association},
  volume={23},
  number={2},
  pages={304--310},
  year={2016},
  publisher={Oxford University Press}
}






